A new form of the Machin-like formula for pi by iteration with increasing integers

We present a new form of the Machin-like formula for $\pi$ that can be generated by using iteration. This form of the Machin-like formula may be promising for computation of the constant $\pi$ due to rapidly increasing integers at each step of the iteration. The computational test we performed shows that, with an integer $k \ge 17$, the Lehmer measure remains small and practically does not increase after $18$ steps of iteration.

==> supplement.txt <==
Print["__________________________________________________"]
Print["PART 1: Generating Fig. 1."]

(* Define the function f(z) by right side of equation (15). *)
f[z_]:=ArcTan[1/Floor[z]]+ArcTan[(Floor[z]-z)/(1+z*Floor[z])];

(* Generate the plot. *)
p1=Plot[{ArcTan[1/z],f[z]},
    {z,-2*Pi,2*Pi},AxesLabel->{"z","f(z)"},
        PlotStyle->{{Black,Dashed,Thin},Blue}]//Quiet;

p2=ListPlot[{{{0, -Pi/2}},{{1, Pi/4}}},
    PlotMarkers->{"OpenMarkers","\[FilledCircle]"},
        PlotStyle->{Blue,Blue}];

Labeled[Show[p1,p2],
    "Fig. 1. Function f(z) undefined at 0\[LessEqual]z<1."]

Print["__________________________________________________"]
Print["PART 2: Equation (16)."]

Pi/4==32*ArcTan[1/40]+
    ArcTan[-38035138859000075702655846657186322249216830232319/
        2634699316100146880926635665506082395762836079845121]

Print["__________________________________________________"]
Print["PART 3: Equations (17), (18) and (19)."]

trueList1={

(* Equation (17) *)
Pi/4==32*ArcTan[1/40]-ArcTan[1/70]+
    ArcTan[-27760404029858418259273600496960161682342036417209/
        184466987265869281740567152432082954025647742419390789],

(* Equation (18) *)
Pi/4==32*ArcTan[1/40]-ArcTan[1/70]-ArcTan[1/6645]+
    ArcTan[-448756269953796152961435108660176757544786481508/
        612891579071052703512243493592395863230295465359444105057],

(* Equation (19) *)
Pi/4==32*ArcTan[1/40]-ArcTan[1/70]-ArcTan[1/6645]-ArcTan[1/1365756025]+
    ArcTan[-374870864016658098706770220951460879098657980643/
        837060366788054133363141482594659697353287103005016334677117199933]
};
Print[trueList1]

Print["__________________________________________________"]
Print["PART 4: Equations (22), (23) and (24)."]

trueList2={

(* Equation 22 *)
Pi/4==8*ArcTan[1/10]-ArcTan[1758719/147153121],

(* Equation 23 *)
Pi/4==8*ArcTan[1/10]-ArcTan[1/84]-ArcTan[1/21342]-
  ArcTan[266167/263843055464261],

(* Equation 24 *)
Pi/4==8*ArcTan[1/10]-ArcTan[1/84]-ArcTan[1/21342]-
  ArcTan[1/991268848]-ArcTan[1/193018008592515208050]-
    ArcTan[1/197967899896401851763240424238758988350338]-
      ArcTan[1/11757386816817535293027775284419412676799191500\
8537018836932014293678271636885792397]
};
Print[trueList2]

Print["__________________________________________________"]
Print["PART 5: Generating Table 1."]

(* Nested radicals *)
a[0]:=a[0]=0;
a[k_]:=a[k]=Sqrt[2+a[k-1]];

(* Computing integer A_k *)
A[k_]:=A[k]=Floor[a[k]/Sqrt[2-a[k-1]]];

(* Two-step iteration *)
p[1,k_]:=p[1,k]=(A[k]^2-1)/(A[k]^2+1);
q[1,k_]:=q[1,k]=(2*A[k])/(A[k]^2+1);
p[n_,k_]:=p[n,k]=p[n-1,k]^2-q[n-1,k]^2;
q[n_,k_]:=q[n,k]=2*q[n-1,k]*p[n-1,k];

(* Initial number for iteration *)
B[1,k_]:=B[1,k]=p[k,k]/(1-q[k,k]);

(* Main iteration formula *)
B[n_,k_]:=B[n,k]=(1+Floor[B[n-1,k]]*B[n-1,k])/(Floor[B[n-1,k]]-B[n-1,k]);

(* Approximation (27) *)
eq27[M_,k_]:=eq27[M, k]=2^(k - 1)*
    ArcTan[1/A[k]]+Sum[ArcTan[1/Floor[B[m, k]]],{m,1,M}]+1/B[M+1,k];

k := 6; (* integer k *)
M := 0; (* initial value for iteration *)
maxM := 12;
str = {{"Integer M", " | ","Correct digits of pi"}}; 

While[M<=maxM, 
  AppendTo[str,{M," | ",
    Abs[MantissaExponent[
      SetPrecision[Pi-4*eq27[M,k], 
        If[M<5,100,2^(M+3)]]][[2]]]}];M++]; 

Print[TableForm[str]];

Print["__________________________________________________"]
Print["PART 6: Equations (33), (34) and (35)."]

trueList3={
(* Equation (33) *)
Pi/4==8*ArcTan[20/203]-ArcTan[1033248635280959/4239006656613482881],

(* Equation (34) *)
Pi/4==8*(ArcTan[1/10]-ArcTan[1/684]-ArcTan[2/1402203])-
    ArcTan[1033248635280959/4239006656613482881],

(* Equation (35) *)
Pi/4==8*(ArcTan[1/10]-ArcTan[1/684]-ArcTan[1/701102]-
    ArcTan[1/983087327708])-ArcTan[1033248635280959/4239006656613482881]
};
Print[trueList3];
